Measuring Inconsistency over Sequences of Business Rule Cases

In this report, we investigate (element-based) inconsistency measures for multisets of business rule bases. Currently, related works allow to assess individual rule bases, however, as companies might encounter thousands of such instances daily, studying not only individual rule bases separately, but rather also their interrelations becomes necessary, especially in regard to determining suitable re-modelling strategies. We therefore present an approach to induce multiset-measures from arbitrary (traditional) inconsistency measures, propose new rationality postulates for a multiset use-case, and investigate the complexity of various aspects regarding multi-rule base inconsistency measurement.

==> boxPlotData/bpi17.txt <==
7.0,7.0,8.0,8.0,7.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,14.5,8.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,7.0,7.0,14.5,7.0,8.0,8.0,8.0,14.5,8.0,8.0,7.0,8.0,8.0,7.0,8.0,4.0,4.0,4.0,4.0,8.0,4.0,4.0,4.0,4.0,14.5,14.5,8.0,14.5,4.0,14.5,4.0,7.0,8.0,7.0,6.0,8.0,7.0,8.0,7.0,7.0,8.0,8.0,7.0,8.0,7.0,8.0,6.0,8.0,8.0,7.0,8.0,8.0,8.0,7.0,8.0,7.0,7.5,8.0,7.0,6.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,8.0,8.0,7.0,7.0,7.0,7.0,8.0,7.0,8.0,8.0,6.0,8.0,7.0,14.5,7.0,6.0,8.0,7.0,8.0,14.5,7.0,14.5,14.5,8.0,4.0,7.0,14.5,4.0,4.0,14.5,8.0,4.0,4.0,14.5,14.5,4.0,4.0,4.0,4.0,8.0,7.0,8.0,14.5,4.0,7.0,4.0,4.0,4.0,4.0,4.0,7.0,14.5,7.0,7.0,7.0,7.0,7.0,14.5,8.0,14.5,7.0,14.5,7.0,14.5,7.0,14.5,8.0,7.0,4.0,6.0,7.0,7.0,14.5,8.0,8.0,8.0,7.0,4.0,8.0,4.0,4.0,4.0,4.0,8.0,14.5,8.0,14.5,14.5,8.0,7.0,7.0,14.5,7.0,8.0,7.0,7.0,7.0,7.0,7.0,14.5,4.0,8.0,7.0,8.0,4.0,14.5,8.0,7.0,6.0,4.0,7.0,4.0,14.5,8.0,14.5,7.0,8.0,8.0,14.5,7.0,7.0,7.0,8.0,8.0,14.5,7.0,7.0,8.0,7.0,7.0,7.0,7.0,8.0,7.0,8.0,7.0,8.0,7.0,8.0,14.5,8.0,14.5,14.5,8.0,7.0,7.0,14.5,14.5,4.0,7.0,4.0,4.0,7.0,4.0,7.0,7.0,7.0,7.0,14.5,14.5,8.0,7.0,7.0,7.0,6.0,7.0,7.0,14.5,14.5,7.0,14.5,8.0,7.0,7.0,14.5,8.0,14.5,7.0,7.0,7.0,7.0,14.5,4.0,14.5,14.5,7.0,7.0,7.0,7.0,14.5,7.0,14.5,7.0,14.5,14.5,7.0,7.0,7.0,7.0,7.0,7.0,8.0,14.5,7.0,8.0,8.0,4.0,7.0,7.0,7.0,8.0,7.0,14.5,7.0,4.0,7.0,14.5,7.0,7.0,14.5,8.0,7.0,4.0,14.5,8.0,7.0,14.5,8.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,14.5,14.5,7.0,7.0,7.0,4.0,7.0,14.5,14.5,4.0,7.0,14.5,4.0,4.0,7.0,14.5,7.0,7.0,7.0,7.0,4.0,14.5,14.5,7.0,8.0,14.5,8.0,8.0,4.0,7.0,14.5,8.0,7.0,7.0,14.5,14.5,7.0,8.0,4.0,7.0,4.0,4.0,14.5,14.5,4.0,4.0,7.0,14.5,14.5,14.5,4.0,14.5,8.0,6.0,14.5,4.0,7.0,7.0,14.5,7.0,4.0,7.0,14.5,14.5,7.0,7.0,14.5,14.5,7.0,7.0,14.5,8.0,7.0,8.0,7.0,7.0,14.5,7.0,7.0,8.0,8.0,7.0,7.0,8.0,14.5,6.0,8.0,14.5,7.0,7.0,7.0,7.0,14.5,7.0,14.5,7.0,14.5,4.0,7.0,7.0,14.5,4.0,4.0,4.0,7.0,14.5,14.5,7.0,14.5,14.5,14.5,14.5,8.0,14.5,14.5,7.0,8.0,14.5,8.0,4.0,4.0,14.5,4.0,14.5,7.0,14.5,7.0,7.0,7.0,7.0,7.0,14.5,14.5,7.0,4.0,7.0,14.5,7.0,14.5,14.5,7.0,14.5,14.5,6.0,14.5,7.0,7.0,7.0,14.5,14.5,7.0,4.0,14.5,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,8.0,7.0,7.0,7.0,6.0,7.0,7.0,7.0,4.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,5.5,5.5,5.5,5.5,17.0,5.5,5.5,5.5,5.5,50.0,50.0,17.0,50.0,5.5,50.0,5.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,5.5,17.0,50.0,5.5,5.5,50.0,17.0,5.5,5.5,50.0,50.0,5.5,5.5,5.5,5.5,17.0,17.0,17.0,50.0,5.5,17.0,5.5,5.5,5.5,5.5,5.5,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,17.0,5.5,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,5.5,17.0,5.5,5.5,5.5,5.5,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,5.5,17.0,17.0,17.0,5.5,50.0,17.0,17.0,17.0,5.5,17.0,5.5,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,50.0,5.5,17.0,5.5,5.5,17.0,5.5,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,5.5,50.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,5.5,17.0,17.0,17.0,17.0,17.0,50.0,17.0,5.5,17.0,50.0,17.0,17.0,50.0,17.0,17.0,5.5,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,5.5,17.0,50.0,50.0,5.5,17.0,50.0,5.5,5.5,17.0,50.0,17.0,17.0,17.0,17.0,5.5,50.0,50.0,17.0,17.0,50.0,17.0,17.0,5.5,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,5.5,17.0,5.5,5.5,50.0,50.0,5.5,5.5,17.0,50.0,50.0,50.0,5.5,50.0,17.0,17.0,50.0,5.5,17.0,17.0,50.0,17.0,5.5,17.0,50.0,50.0,17.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,5.5,17.0,17.0,50.0,5.5,5.5,5.5,17.0,50.0,50.0,17.0,50.0,50.0,50.0,50.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,5.5,5.5,50.0,5.5,50.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,5.5,17.0,50.0,17.0,50.0,50.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,5.5,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,5.5
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,12.0,12.0,12.0,12.0,17.0,12.0,12.0,12.0,12.0,14.5,14.5,17.0,14.5,12.0,14.5,12.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,12.0,17.0,14.5,12.0,12.0,14.5,17.0,12.0,12.0,14.5,14.5,12.0,12.0,12.0,12.0,17.0,17.0,17.0,14.5,12.0,17.0,12.0,12.0,12.0,12.0,12.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,17.0,12.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,12.0,17.0,12.0,12.0,12.0,12.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,12.0,17.0,17.0,17.0,12.0,14.5,17.0,17.0,17.0,12.0,17.0,12.0,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,14.5,12.0,17.0,12.0,12.0,17.0,12.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,14.5,12.0,14.5,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,12.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,12.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,12.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,12.0,17.0,14.5,14.5,12.0,17.0,14.5,12.0,12.0,17.0,14.5,17.0,17.0,17.0,17.0,12.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,12.0,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,17.0,12.0,17.0,12.0,12.0,14.5,14.5,12.0,12.0,17.0,14.5,14.5,14.5,12.0,14.5,17.0,17.0,14.5,12.0,17.0,17.0,14.5,17.0,12.0,17.0,14.5,14.5,17.0,17.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,12.0,17.0,17.0,14.5,12.0,12.0,12.0,17.0,14.5,14.5,17.0,14.5,14.5,14.5,14.5,17.0,14.5,14.5,17.0,17.0,14.5,17.0,12.0,12.0,14.5,12.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,12.0,17.0,14.5,17.0,14.5,14.5,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,12.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,12.0
5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,5.5,5.5,5.5,5.0,5.0,5.5,5.0,5.5,5.0,5.0,6.0,50.0,50.0,50.0,50.0,6.0,50.0,50.0,50.0,50.0,5.0,5.0,5.5,5.0,50.0,6.0,50.0,5.0,5.5,5.0,5.0,5.0,5.0,6.0,5.0,5.0,5.5,5.5,5.0,5.5,5.0,5.0,5.0,6.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,6.0,6.0,5.0,5.0,5.0,5.5,5.0,5.5,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.5,50.0,5.0,5.0,50.0,50.0,5.5,5.5,50.0,50.0,5.0,5.0,50.0,50.0,50.0,50.0,5.0,5.0,5.0,5.0,50.0,5.0,50.0,50.0,50.0,50.0,50.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,50.0,5.0,5.5,5.0,5.5,5.5,5.0,5.5,5.0,50.0,6.0,50.0,50.0,50.0,50.0,5.0,5.0,5.5,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,50.0,5.5,5.0,5.0,50.0,5.0,6.0,5.0,5.0,50.0,5.0,50.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,6.0,5.0,6.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,6.0,5.5,50.0,5.0,50.0,50.0,5.0,50.0,5.0,5.0,5.0,5.0,5.0,5.5,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,5.0,5.5,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,50.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,50.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,50.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,50.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,5.0,5.0,5.0,50.0,5.0,5.5,5.0,50.0,5.0,5.0,50.0,50.0,5.0,5.0,5.0,5.0,5.0,5.0,50.0,5.0,5.0,5.0,6.0,5.0,5.0,5.5,50.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.5,50.0,5.0,50.0,50.0,6.0,5.0,50.0,50.0,5.0,5.5,5.5,5.0,50.0,5.0,5.5,5.0,5.0,50.0,5.0,5.0,5.0,6.0,50.0,5.0,5.0,6.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.5,6.0,5.0,5.0,6.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,5.0,5.0,5.0,50.0,5.0,5.0,5.0,50.0,50.0,50.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,6.0,5.0,6.0,5.0,6.0,50.0,50.0,5.0,50.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,50.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.5,5.0,50.0,5.5,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,6.0,5.0,5.0,5.0,5.0,5.0,5.0,5.0,50.0
7.0,7.0,8.0,8.0,7.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,6.5,8.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,7.0,7.0,7.5,7.0,8.0,8.0,8.0,6.5,8.0,8.0,7.0,8.0,8.0,7.0,8.0,50.0,50.0,50.0,50.0,8.0,50.0,50.0,50.0,50.0,6.5,7.0,8.0,6.5,50.0,7.5,50.0,7.0,8.0,7.0,8.0,8.0,7.0,8.0,7.0,7.0,8.0,8.0,7.0,8.0,7.0,8.0,8.0,8.0,8.0,7.0,8.0,8.0,8.0,7.0,8.0,7.0,7.5,8.0,7.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,8.0,8.0,7.0,7.0,8.5,7.0,8.0,8.5,8.0,8.0,8.0,8.0,7.0,7.5,7.0,8.0,8.0,7.0,8.0,6.5,7.0,6.5,7.0,8.0,50.0,7.0,7.0,50.0,50.0,7.5,8.0,50.0,50.0,6.5,6.5,50.0,50.0,50.0,50.0,8.0,7.0,8.0,6.5,50.0,7.0,50.0,50.0,50.0,50.0,50.0,7.0,7.5,7.0,7.0,7.0,7.0,7.0,7.5,8.0,7.5,7.0,6.5,7.0,6.5,7.0,7.5,8.0,7.0,50.0,8.0,8.5,7.0,7.5,8.0,8.0,8.0,7.0,50.0,8.0,50.0,50.0,50.0,50.0,8.0,6.5,8.0,6.5,6.5,8.0,7.0,7.0,6.5,7.0,8.0,7.0,7.0,7.0,7.0,7.0,6.5,50.0,8.0,7.0,8.0,50.0,7.5,8.0,7.0,8.0,50.0,7.0,50.0,6.5,8.0,6.5,7.0,8.0,8.0,6.5,7.0,7.0,7.0,8.0,8.0,7.0,7.0,7.0,8.0,7.0,7.0,7.0,7.0,8.0,7.0,8.0,7.0,8.0,7.0,8.0,6.5,8.0,6.5,6.5,8.0,7.0,7.0,7.5,7.5,50.0,7.0,50.0,50.0,7.0,50.0,7.0,7.0,7.0,7.0,6.5,7.5,8.0,7.0,7.0,7.0,8.0,7.0,7.0,7.5,7.5,7.0,6.5,8.0,7.0,7.0,6.5,8.0,6.5,7.0,7.0,7.0,7.0,6.5,50.0,6.5,7.5,7.0,7.0,7.0,7.0,6.5,7.0,6.5,7.0,7.5,6.5,7.0,7.0,7.0,7.0,7.0,7.0,8.0,6.5,7.0,8.0,8.0,50.0,7.0,7.0,7.0,8.0,7.0,7.5,7.0,50.0,7.0,6.5,7.0,7.0,6.5,8.0,7.0,50.0,6.5,8.0,7.0,6.5,8.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.5,6.5,7.0,7.0,7.0,50.0,7.0,7.5,6.5,50.0,7.0,7.5,50.0,50.0,7.0,6.5,7.0,7.0,7.0,7.0,50.0,7.0,7.5,7.0,8.0,7.5,8.0,8.0,50.0,7.0,6.5,8.0,7.0,7.0,7.0,7.5,8.5,8.0,50.0,7.0,50.0,50.0,7.5,6.5,50.0,50.0,7.0,7.5,7.5,6.5,50.0,6.5,8.0,8.0,7.5,50.0,7.0,7.0,6.5,8.5,50.0,7.0,6.5,7.5,7.0,7.0,6.5,6.5,7.0,8.5,6.5,8.0,7.0,8.0,7.0,7.0,7.0,7.0,8.5,8.0,8.0,7.0,7.0,8.0,6.5,8.0,8.0,6.5,7.0,7.0,7.0,7.0,7.5,7.0,6.5,7.0,7.5,50.0,7.0,7.0,6.5,50.0,50.0,50.0,7.0,6.5,6.5,7.0,6.5,6.5,6.5,6.5,8.0,6.5,7.5,7.0,8.0,6.5,8.0,50.0,50.0,6.5,50.0,6.5,7.0,7.5,7.0,7.0,7.0,7.0,7.0,6.5,7.5,7.0,50.0,7.0,6.5,7.0,6.5,6.5,7.0,6.5,7.0,8.0,7.0,7.0,7.0,7.0,6.5,7.5,7.0,50.0,7.5,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,8.0,7.0,7.0,7.0,8.0,7.0,7.0,7.0,50.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,7.5,7.5,7.5,7.5,17.0,7.5,7.5,7.5,7.5,50.0,50.0,17.0,50.0,7.5,50.0,7.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,7.5,17.0,50.0,7.5,7.5,50.0,17.0,7.5,7.5,50.0,50.0,7.5,7.5,7.5,7.5,17.0,17.0,17.0,50.0,7.5,17.0,7.5,7.5,7.5,7.5,7.5,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,17.0,7.5,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,7.5,17.0,7.5,7.5,7.5,7.5,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,7.5,17.0,17.0,17.0,7.5,50.0,17.0,17.0,17.0,7.5,17.0,7.5,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,50.0,7.5,17.0,7.5,7.5,17.0,7.5,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,7.5,50.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,7.5,17.0,17.0,17.0,17.0,17.0,50.0,17.0,7.5,17.0,50.0,17.0,17.0,50.0,17.0,17.0,7.5,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,7.5,17.0,50.0,50.0,7.5,17.0,50.0,7.5,7.5,17.0,50.0,17.0,17.0,17.0,17.0,7.5,50.0,50.0,17.0,17.0,50.0,17.0,17.0,7.5,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,7.5,17.0,7.5,7.5,50.0,50.0,7.5,7.5,17.0,50.0,50.0,50.0,7.5,50.0,17.0,17.0,50.0,7.5,17.0,17.0,50.0,17.0,7.5,17.0,50.0,50.0,17.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,7.5,17.0,17.0,50.0,7.5,7.5,7.5,17.0,50.0,50.0,17.0,50.0,50.0,50.0,50.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,7.5,7.5,50.0,7.5,50.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,7.5,17.0,50.0,17.0,50.0,50.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,7.5,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,7.5
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,2.0,2.0,1.0,1.0,2.0,2.0,1.0,1.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,2.0,1.0,2.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,2.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,2.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,2.0,1.0,1.5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,2.0,1.0,2.0,2.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,3.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,2.0,1.0,1.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,2.0,2.0,2.0,1.0,2.0,2.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,2.0,2.0,1.0,1.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.5,1.0,1.5,1.0,1.0,1.5,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,2.0,2.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,2.5,1.0,2.0,1.0,1.0,2.0,2.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0
24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,15.0,15.0,15.0,15.0,24.0,15.0,15.0,15.0,15.0,19.0,19.0,24.0,19.0,15.0,19.0,15.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,19.0,24.0,15.0,24.0,19.0,15.0,15.0,19.0,24.0,15.0,15.0,19.0,19.0,15.0,15.0,15.0,15.0,24.0,24.0,24.0,19.0,15.0,24.0,15.0,15.0,15.0,15.0,15.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,24.0,15.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,15.0,24.0,15.0,15.0,15.0,15.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,15.0,24.0,24.0,24.0,15.0,19.0,24.0,24.0,24.0,15.0,24.0,15.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,19.0,19.0,15.0,24.0,15.0,15.0,24.0,15.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,15.0,19.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,15.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,15.0,24.0,19.0,24.0,24.0,19.0,24.0,24.0,15.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,24.0,15.0,24.0,19.0,19.0,15.0,24.0,19.0,15.0,15.0,24.0,19.0,24.0,24.0,24.0,24.0,15.0,19.0,19.0,24.0,24.0,19.0,24.0,24.0,15.0,24.0,19.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,15.0,24.0,15.0,15.0,19.0,19.0,15.0,15.0,24.0,19.0,19.0,19.0,15.0,19.0,24.0,24.0,19.0,15.0,24.0,24.0,19.0,24.0,15.0,24.0,19.0,19.0,24.0,24.0,19.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,15.0,24.0,24.0,19.0,15.0,15.0,15.0,24.0,19.0,19.0,24.0,19.0,19.0,19.0,19.0,24.0,19.0,19.0,24.0,24.0,19.0,24.0,15.0,15.0,19.0,15.0,19.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,15.0,24.0,19.0,24.0,19.0,19.0,24.0,19.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,19.0,24.0,15.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,15.0
7.0,7.0,8.0,8.0,7.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,6.5,8.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,7.0,7.0,7.5,7.0,8.0,8.0,8.0,6.5,8.0,8.0,7.0,8.0,8.0,7.0,8.0,50.0,50.0,50.0,50.0,8.0,50.0,50.0,50.0,50.0,6.5,7.0,8.0,6.5,50.0,7.5,50.0,7.0,8.0,7.0,8.0,8.0,7.0,8.0,7.0,7.0,8.0,8.0,7.0,8.0,7.0,8.0,8.0,8.0,8.0,7.0,8.0,8.0,8.0,7.0,8.0,7.0,7.5,8.0,7.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,8.0,8.0,7.0,7.0,8.5,7.0,8.0,8.5,8.0,8.0,8.0,8.0,7.0,7.5,7.0,8.0,8.0,7.0,8.0,6.5,7.0,6.5,7.0,8.0,50.0,7.0,7.0,50.0,50.0,7.5,8.0,50.0,50.0,6.5,6.5,50.0,50.0,50.0,50.0,8.0,7.0,8.0,6.5,50.0,7.0,50.0,50.0,50.0,50.0,50.0,7.0,7.5,7.0,7.0,7.0,7.0,7.0,7.5,8.0,7.5,7.0,6.5,7.0,6.5,7.0,7.5,8.0,7.0,50.0,8.0,8.5,7.0,7.5,8.0,8.0,8.0,7.0,50.0,8.0,50.0,50.0,50.0,50.0,8.0,6.5,8.0,6.5,6.5,8.0,7.0,7.0,6.5,7.0,8.0,7.0,7.0,7.0,7.0,7.0,6.5,50.0,8.0,7.0,8.0,50.0,7.5,8.0,7.0,8.0,50.0,7.0,50.0,6.5,8.0,6.5,7.0,8.0,8.0,6.5,7.0,7.0,7.0,8.0,8.0,7.0,7.0,7.0,8.0,7.0,7.0,7.0,7.0,8.0,7.0,8.0,7.0,8.0,7.0,8.0,6.5,8.0,6.5,6.5,8.0,7.0,7.0,7.5,7.5,50.0,7.0,50.0,50.0,7.0,50.0,7.0,7.0,7.0,7.0,6.5,7.5,8.0,7.0,7.0,7.0,8.0,7.0,7.0,7.5,7.5,7.0,6.5,8.0,7.0,7.0,6.5,8.0,6.5,7.0,7.0,7.0,7.0,6.5,50.0,6.5,7.5,7.0,7.0,7.0,7.0,6.5,7.0,6.5,7.0,7.5,6.5,7.0,7.0,7.0,7.0,7.0,7.0,8.0,6.5,7.0,8.0,8.0,50.0,7.0,7.0,7.0,8.0,7.0,7.5,7.0,50.0,7.0,6.5,7.0,7.0,6.5,8.0,7.0,50.0,6.5,8.0,7.0,6.5,8.0,8.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.5,6.5,7.0,7.0,7.0,50.0,7.0,7.5,6.5,50.0,7.0,7.5,50.0,50.0,7.0,6.5,7.0,7.0,7.0,7.0,50.0,7.0,7.5,7.0,8.0,7.5,8.0,8.0,50.0,7.0,6.5,8.0,7.0,7.0,7.0,7.5,8.5,8.0,50.0,7.0,50.0,50.0,7.5,6.5,50.0,50.0,7.0,7.5,7.5,6.5,50.0,6.5,8.0,8.0,7.5,50.0,7.0,7.0,6.5,8.5,50.0,7.0,6.5,7.5,7.0,7.0,6.5,6.5,7.0,8.5,6.5,8.0,7.0,8.0,7.0,7.0,7.0,7.0,8.5,8.0,8.0,7.0,7.0,8.0,6.5,8.0,8.0,6.5,7.0,7.0,7.0,7.0,7.5,7.0,6.5,7.0,7.5,50.0,7.0,7.0,6.5,50.0,50.0,50.0,7.0,6.5,6.5,7.0,6.5,6.5,6.5,6.5,8.0,6.5,7.5,7.0,8.0,6.5,8.0,50.0,50.0,6.5,50.0,6.5,7.0,7.5,7.0,7.0,7.0,7.0,7.0,6.5,7.5,7.0,50.0,7.0,6.5,7.0,6.5,6.5,7.0,6.5,7.0,8.0,7.0,7.0,7.0,7.0,6.5,7.5,7.0,50.0,7.5,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,7.0,8.0,8.0,7.0,7.0,7.0,8.0,7.0,7.0,7.0,50.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,50.0,50.0,17.0,50.0,50.0,50.0,50.0,14.5,14.5,17.0,14.5,50.0,14.5,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,50.0,17.0,14.5,50.0,50.0,14.5,17.0,50.0,50.0,14.5,14.5,50.0,50.0,50.0,50.0,17.0,17.0,17.0,14.5,50.0,17.0,50.0,50.0,50.0,50.0,50.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,17.0,50.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,50.0,50.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,50.0,17.0,17.0,17.0,50.0,14.5,17.0,17.0,17.0,50.0,17.0,50.0,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,14.5,50.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,14.5,50.0,14.5,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,50.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,50.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,50.0,17.0,14.5,14.5,50.0,17.0,14.5,50.0,50.0,17.0,14.5,17.0,17.0,17.0,17.0,50.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,50.0,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,17.0,50.0,17.0,50.0,50.0,14.5,14.5,50.0,50.0,17.0,14.5,14.5,14.5,50.0,14.5,17.0,17.0,14.5,50.0,17.0,17.0,14.5,17.0,50.0,17.0,14.5,14.5,17.0,17.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,50.0,17.0,17.0,14.5,50.0,50.0,50.0,17.0,14.5,14.5,17.0,14.5,14.5,14.5,14.5,17.0,14.5,14.5,17.0,17.0,14.5,17.0,50.0,50.0,14.5,50.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,50.0,17.0,14.5,17.0,14.5,14.5,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,50.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,12.0,12.0,12.0,12.0,17.0,12.0,12.0,12.0,12.0,14.5,14.5,17.0,14.5,12.0,14.5,12.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,12.0,17.0,14.5,12.0,12.0,14.5,17.0,12.0,12.0,14.5,14.5,12.0,12.0,12.0,12.0,17.0,17.0,17.0,14.5,12.0,17.0,12.0,12.0,12.0,12.0,12.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,17.0,12.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,12.0,17.0,12.0,12.0,12.0,12.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,12.0,17.0,17.0,17.0,12.0,14.5,17.0,17.0,17.0,12.0,17.0,12.0,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,14.5,12.0,17.0,12.0,12.0,17.0,12.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,14.5,12.0,14.5,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,12.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,12.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,12.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,12.0,17.0,14.5,14.5,12.0,17.0,14.5,12.0,12.0,17.0,14.5,17.0,17.0,17.0,17.0,12.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,12.0,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,17.0,12.0,17.0,12.0,12.0,14.5,14.5,12.0,12.0,17.0,14.5,14.5,14.5,12.0,14.5,17.0,17.0,14.5,12.0,17.0,17.0,14.5,17.0,12.0,17.0,14.5,14.5,17.0,17.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,12.0,17.0,17.0,14.5,12.0,12.0,12.0,17.0,14.5,14.5,17.0,14.5,14.5,14.5,14.5,17.0,14.5,14.5,17.0,17.0,14.5,17.0,12.0,12.0,14.5,12.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,12.0,17.0,14.5,17.0,14.5,14.5,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,12.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,12.0
24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,15.0,15.0,15.0,15.0,24.0,15.0,15.0,15.0,15.0,19.0,19.0,24.0,19.0,15.0,19.0,15.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,19.0,24.0,15.0,24.0,19.0,15.0,15.0,19.0,24.0,15.0,15.0,19.0,19.0,15.0,15.0,15.0,15.0,24.0,24.0,24.0,19.0,15.0,24.0,15.0,15.0,15.0,15.0,15.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,24.0,15.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,15.0,24.0,15.0,15.0,15.0,15.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,15.0,24.0,24.0,24.0,15.0,19.0,24.0,24.0,24.0,15.0,24.0,15.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,19.0,19.0,15.0,24.0,15.0,15.0,24.0,15.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,15.0,19.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,15.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,15.0,24.0,19.0,24.0,24.0,19.0,24.0,24.0,15.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,24.0,15.0,24.0,19.0,19.0,15.0,24.0,19.0,15.0,15.0,24.0,19.0,24.0,24.0,24.0,24.0,15.0,19.0,19.0,24.0,24.0,19.0,24.0,24.0,15.0,24.0,19.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,15.0,24.0,15.0,15.0,19.0,19.0,15.0,15.0,24.0,19.0,19.0,19.0,15.0,19.0,24.0,24.0,19.0,15.0,24.0,24.0,19.0,24.0,15.0,24.0,19.0,19.0,24.0,24.0,19.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,15.0,24.0,24.0,19.0,15.0,15.0,15.0,24.0,19.0,19.0,24.0,19.0,19.0,19.0,19.0,24.0,19.0,19.0,24.0,24.0,19.0,24.0,15.0,15.0,19.0,15.0,19.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,15.0,24.0,19.0,24.0,19.0,19.0,24.0,19.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,19.0,24.0,15.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,15.0
11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,50.0,50.0,50.0,50.0,11.0,50.0,50.0,50.0,50.0,10.0,10.0,11.0,10.0,50.0,10.0,50.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,10.0,11.0,50.0,11.0,10.0,50.0,50.0,10.0,11.0,50.0,50.0,10.0,10.0,50.0,50.0,50.0,50.0,11.0,11.0,11.0,10.0,50.0,11.0,50.0,50.0,50.0,50.0,50.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,11.0,50.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,50.0,11.0,50.0,50.0,50.0,50.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,50.0,11.0,11.0,11.0,50.0,10.0,11.0,11.0,11.0,50.0,11.0,50.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,10.0,10.0,50.0,11.0,50.0,50.0,11.0,50.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,50.0,10.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,50.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,50.0,11.0,10.0,11.0,11.0,10.0,11.0,11.0,50.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,11.0,50.0,11.0,10.0,10.0,50.0,11.0,10.0,50.0,50.0,11.0,10.0,11.0,11.0,11.0,11.0,50.0,10.0,10.0,11.0,11.0,10.0,11.0,11.0,50.0,11.0,10.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,50.0,11.0,50.0,50.0,10.0,10.0,50.0,50.0,11.0,10.0,10.0,10.0,50.0,10.0,11.0,11.0,10.0,50.0,11.0,11.0,10.0,11.0,50.0,11.0,10.0,10.0,11.0,11.0,10.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,50.0,11.0,11.0,10.0,50.0,50.0,50.0,11.0,10.0,10.0,11.0,10.0,10.0,10.0,10.0,11.0,10.0,10.0,11.0,11.0,10.0,11.0,50.0,50.0,10.0,50.0,10.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,50.0,11.0,10.0,11.0,10.0,10.0,11.0,10.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,10.0,11.0,50.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,50.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,12.0,12.0,12.0,12.0,17.0,12.0,12.0,12.0,12.0,14.5,14.5,17.0,14.5,12.0,14.5,12.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,12.0,17.0,14.5,12.0,12.0,14.5,17.0,12.0,12.0,14.5,14.5,12.0,12.0,12.0,12.0,17.0,17.0,17.0,14.5,12.0,17.0,12.0,12.0,12.0,12.0,12.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,17.0,12.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,12.0,17.0,12.0,12.0,12.0,12.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,12.0,17.0,17.0,17.0,12.0,14.5,17.0,17.0,17.0,12.0,17.0,12.0,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,14.5,12.0,17.0,12.0,12.0,17.0,12.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,14.5,12.0,14.5,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,12.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,12.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,12.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,12.0,17.0,14.5,14.5,12.0,17.0,14.5,12.0,12.0,17.0,14.5,17.0,17.0,17.0,17.0,12.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,12.0,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,17.0,12.0,17.0,12.0,12.0,14.5,14.5,12.0,12.0,17.0,14.5,14.5,14.5,12.0,14.5,17.0,17.0,14.5,12.0,17.0,17.0,14.5,17.0,12.0,17.0,14.5,14.5,17.0,17.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,12.0,17.0,17.0,14.5,12.0,12.0,12.0,17.0,14.5,14.5,17.0,14.5,14.5,14.5,14.5,17.0,14.5,14.5,17.0,17.0,14.5,17.0,12.0,12.0,14.5,12.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,12.0,17.0,14.5,17.0,14.5,14.5,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,12.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,12.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,5.5,5.5,5.5,5.5,17.0,5.5,5.5,5.5,5.5,50.0,50.0,17.0,50.0,5.5,50.0,5.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,5.5,17.0,50.0,5.5,5.5,50.0,17.0,5.5,5.5,50.0,50.0,5.5,5.5,5.5,5.5,17.0,17.0,17.0,50.0,5.5,17.0,5.5,5.5,5.5,5.5,5.5,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,17.0,5.5,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,5.5,17.0,5.5,5.5,5.5,5.5,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,5.5,17.0,17.0,17.0,5.5,50.0,17.0,17.0,17.0,5.5,17.0,5.5,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,50.0,5.5,17.0,5.5,5.5,17.0,5.5,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,5.5,50.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,5.5,17.0,17.0,17.0,17.0,17.0,50.0,17.0,5.5,17.0,50.0,17.0,17.0,50.0,17.0,17.0,5.5,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,5.5,17.0,50.0,50.0,5.5,17.0,50.0,5.5,5.5,17.0,50.0,17.0,17.0,17.0,17.0,5.5,50.0,50.0,17.0,17.0,50.0,17.0,17.0,5.5,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,5.5,17.0,5.5,5.5,50.0,50.0,5.5,5.5,17.0,50.0,50.0,50.0,5.5,50.0,17.0,17.0,50.0,5.5,17.0,17.0,50.0,17.0,5.5,17.0,50.0,50.0,17.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,5.5,17.0,17.0,50.0,5.5,5.5,5.5,17.0,50.0,50.0,17.0,50.0,50.0,50.0,50.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,5.5,5.5,50.0,5.5,50.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,5.5,17.0,50.0,17.0,50.0,50.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,5.5,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,5.5
11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,50.0,50.0,50.0,50.0,11.0,50.0,50.0,50.0,50.0,10.0,10.0,11.0,10.0,50.0,10.0,50.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,10.0,11.0,50.0,11.0,10.0,50.0,50.0,10.0,11.0,50.0,50.0,10.0,10.0,50.0,50.0,50.0,50.0,11.0,11.0,11.0,10.0,50.0,11.0,50.0,50.0,50.0,50.0,50.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,11.0,50.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,50.0,11.0,50.0,50.0,50.0,50.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,50.0,11.0,11.0,11.0,50.0,10.0,11.0,11.0,11.0,50.0,11.0,50.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,10.0,10.0,50.0,11.0,50.0,50.0,11.0,50.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,50.0,10.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,50.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,50.0,11.0,10.0,11.0,11.0,10.0,11.0,11.0,50.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,11.0,50.0,11.0,10.0,10.0,50.0,11.0,10.0,50.0,50.0,11.0,10.0,11.0,11.0,11.0,11.0,50.0,10.0,10.0,11.0,11.0,10.0,11.0,11.0,50.0,11.0,10.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,50.0,11.0,50.0,50.0,10.0,10.0,50.0,50.0,11.0,10.0,10.0,10.0,50.0,10.0,11.0,11.0,10.0,50.0,11.0,11.0,10.0,11.0,50.0,11.0,10.0,10.0,11.0,11.0,10.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,50.0,11.0,11.0,10.0,50.0,50.0,50.0,11.0,10.0,10.0,11.0,10.0,10.0,10.0,10.0,11.0,10.0,10.0,11.0,11.0,10.0,11.0,50.0,50.0,10.0,50.0,10.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,50.0,11.0,10.0,11.0,10.0,10.0,11.0,10.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,10.0,11.0,50.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,50.0
24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,9.5,9.5,9.5,9.5,24.0,9.5,9.5,9.5,9.5,50.0,50.0,24.0,50.0,9.5,50.0,9.5,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,50.0,24.0,9.5,24.0,50.0,9.5,9.5,50.0,24.0,9.5,9.5,50.0,50.0,9.5,9.5,9.5,9.5,24.0,24.0,24.0,50.0,9.5,24.0,9.5,9.5,9.5,9.5,9.5,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,50.0,24.0,50.0,24.0,50.0,24.0,24.0,9.5,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,9.5,24.0,9.5,9.5,9.5,9.5,24.0,50.0,24.0,50.0,50.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,9.5,24.0,24.0,24.0,9.5,50.0,24.0,24.0,24.0,9.5,24.0,9.5,50.0,24.0,50.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,50.0,24.0,24.0,24.0,50.0,50.0,9.5,24.0,9.5,9.5,24.0,9.5,24.0,24.0,24.0,24.0,50.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,50.0,24.0,50.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,24.0,24.0,24.0,50.0,9.5,50.0,50.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,50.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,9.5,24.0,24.0,24.0,24.0,24.0,50.0,24.0,9.5,24.0,50.0,24.0,24.0,50.0,24.0,24.0,9.5,50.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,50.0,24.0,24.0,24.0,9.5,24.0,50.0,50.0,9.5,24.0,50.0,9.5,9.5,24.0,50.0,24.0,24.0,24.0,24.0,9.5,50.0,50.0,24.0,24.0,50.0,24.0,24.0,9.5,24.0,50.0,24.0,24.0,24.0,50.0,50.0,24.0,24.0,9.5,24.0,9.5,9.5,50.0,50.0,9.5,9.5,24.0,50.0,50.0,50.0,9.5,50.0,24.0,24.0,50.0,9.5,24.0,24.0,50.0,24.0,9.5,24.0,50.0,50.0,24.0,24.0,50.0,50.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,50.0,9.5,24.0,24.0,50.0,9.5,9.5,9.5,24.0,50.0,50.0,24.0,50.0,50.0,50.0,50.0,24.0,50.0,50.0,24.0,24.0,50.0,24.0,9.5,9.5,50.0,9.5,50.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,50.0,24.0,9.5,24.0,50.0,24.0,50.0,50.0,24.0,50.0,50.0,24.0,50.0,24.0,24.0,24.0,50.0,50.0,24.0,9.5,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,9.5
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,7.5,7.5,7.5,7.5,17.0,7.5,7.5,7.5,7.5,50.0,50.0,17.0,50.0,7.5,50.0,7.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,7.5,17.0,50.0,7.5,7.5,50.0,17.0,7.5,7.5,50.0,50.0,7.5,7.5,7.5,7.5,17.0,17.0,17.0,50.0,7.5,17.0,7.5,7.5,7.5,7.5,7.5,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,50.0,17.0,17.0,7.5,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,7.5,17.0,7.5,7.5,7.5,7.5,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,7.5,17.0,17.0,17.0,7.5,50.0,17.0,17.0,17.0,7.5,17.0,7.5,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,50.0,50.0,7.5,17.0,7.5,7.5,17.0,7.5,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,7.5,50.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,7.5,17.0,17.0,17.0,17.0,17.0,50.0,17.0,7.5,17.0,50.0,17.0,17.0,50.0,17.0,17.0,7.5,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,17.0,7.5,17.0,50.0,50.0,7.5,17.0,50.0,7.5,7.5,17.0,50.0,17.0,17.0,17.0,17.0,7.5,50.0,50.0,17.0,17.0,50.0,17.0,17.0,7.5,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,17.0,7.5,17.0,7.5,7.5,50.0,50.0,7.5,7.5,17.0,50.0,50.0,50.0,7.5,50.0,17.0,17.0,50.0,7.5,17.0,17.0,50.0,17.0,7.5,17.0,50.0,50.0,17.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,50.0,17.0,50.0,17.0,50.0,7.5,17.0,17.0,50.0,7.5,7.5,7.5,17.0,50.0,50.0,17.0,50.0,50.0,50.0,50.0,17.0,50.0,50.0,17.0,17.0,50.0,17.0,7.5,7.5,50.0,7.5,50.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,17.0,7.5,17.0,50.0,17.0,50.0,50.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,50.0,50.0,17.0,7.5,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,7.5
2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,4.0,2.0,2.5,2.5,2.5,2.0,2.0,2.5,2.0,2.5,2.0,2.0,3.5,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,2.0,2.0,2.5,2.0,3.0,4.0,3.0,2.0,2.5,2.0,2.0,2.0,2.0,3.5,2.0,2.0,2.5,2.5,2.0,2.5,2.0,2.0,2.0,3.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,3.0,3.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.5,3.0,2.0,2.0,3.0,3.0,2.0,2.5,3.0,3.0,2.0,2.0,3.0,3.0,3.0,3.0,2.0,2.0,2.0,2.0,3.0,2.0,3.0,3.0,3.0,3.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,3.0,2.0,3.0,2.0,2.0,2.5,2.0,2.5,2.0,3.0,3.0,3.0,3.0,3.0,3.0,2.0,2.0,2.5,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.5,2.0,2.0,3.0,2.0,3.0,2.0,2.0,3.0,2.0,3.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.5,2.0,3.0,2.0,3.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,4.0,2.0,3.0,2.0,3.0,3.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,4.0,2.0,2.0,2.5,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,4.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,4.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,3.0,2.0,2.0,3.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,3.0,2.0,2.0,2.5,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.5,3.0,2.0,3.0,3.0,4.0,2.0,3.0,3.0,2.0,2.0,2.0,2.0,3.0,2.0,2.5,2.0,2.0,3.0,2.0,2.0,2.0,4.0,3.0,2.0,2.0,4.5,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.5,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.5,3.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,3.0,3.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,4.0,2.0,4.0,2.0,3.0,3.0,3.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0,2.0,2.0,2.0,2.0,2.0,2.0,2.0,3.0
17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0,50.0,50.0,50.0,17.0,50.0,50.0,50.0,50.0,14.5,14.5,17.0,14.5,50.0,14.5,50.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,50.0,17.0,14.5,50.0,50.0,14.5,17.0,50.0,50.0,14.5,14.5,50.0,50.0,50.0,50.0,17.0,17.0,17.0,14.5,50.0,17.0,50.0,50.0,50.0,50.0,50.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,14.5,17.0,17.0,50.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,50.0,17.0,50.0,50.0,50.0,50.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,50.0,17.0,17.0,17.0,50.0,14.5,17.0,17.0,17.0,50.0,17.0,50.0,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,14.5,14.5,50.0,17.0,50.0,50.0,17.0,50.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,14.5,50.0,14.5,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,50.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,50.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,50.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,17.0,17.0,50.0,17.0,14.5,14.5,50.0,17.0,14.5,50.0,50.0,17.0,14.5,17.0,17.0,17.0,17.0,50.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,50.0,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,17.0,50.0,17.0,50.0,50.0,14.5,14.5,50.0,50.0,17.0,14.5,14.5,14.5,50.0,14.5,17.0,17.0,14.5,50.0,17.0,17.0,14.5,17.0,50.0,17.0,14.5,14.5,17.0,17.0,14.5,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,14.5,17.0,17.0,14.5,17.0,17.0,17.0,17.0,14.5,17.0,14.5,17.0,14.5,50.0,17.0,17.0,14.5,50.0,50.0,50.0,17.0,14.5,14.5,17.0,14.5,14.5,14.5,14.5,17.0,14.5,14.5,17.0,17.0,14.5,17.0,50.0,50.0,14.5,50.0,14.5,17.0,14.5,17.0,17.0,17.0,17.0,17.0,14.5,14.5,17.0,50.0,17.0,14.5,17.0,14.5,14.5,17.0,14.5,14.5,17.0,14.5,17.0,17.0,17.0,14.5,14.5,17.0,50.0,14.5,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,17.0,50.0
4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,2.5,4.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,3.5,50.0,50.0,50.0,50.0,4.0,50.0,50.0,50.0,50.0,3.0,3.0,4.0,3.0,50.0,3.0,50.0,4.0,4.0,4.0,4.0,4.0,4.0,3.5,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,3.0,3.0,4.0,50.0,4.0,3.0,50.0,50.0,3.0,4.0,50.0,50.0,3.0,3.0,50.0,50.0,50.0,50.0,4.0,4.0,4.0,3.0,50.0,4.0,50.0,50.0,50.0,50.0,50.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,3.0,4.0,3.0,4.0,3.0,4.0,3.0,4.0,4.0,50.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,50.0,4.0,50.0,50.0,50.0,50.0,4.0,3.0,4.0,3.0,3.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,50.0,4.0,4.0,4.0,50.0,3.0,4.0,4.0,4.0,50.0,4.0,50.0,3.0,4.0,3.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.5,4.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,3.0,3.0,4.0,4.0,4.0,3.0,3.5,50.0,4.0,50.0,50.0,4.0,50.0,4.0,4.0,4.0,4.0,3.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,3.0,4.0,3.0,4.0,4.0,4.0,3.0,4.0,3.0,4.0,4.0,4.0,4.0,3.0,50.0,3.0,3.0,4.0,4.0,4.0,4.0,3.0,4.0,3.0,4.0,3.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,50.0,4.0,4.0,4.0,4.0,4.0,2.0,4.0,50.0,4.0,3.0,4.0,4.0,3.0,4.0,4.0,50.0,3.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,3.0,4.0,4.0,4.0,50.0,4.0,3.0,3.0,50.0,4.0,3.0,50.0,50.0,4.0,3.0,4.0,4.0,4.0,4.0,50.0,3.0,3.0,4.0,4.0,3.0,4.0,4.0,50.0,4.0,3.0,4.0,4.0,4.0,3.0,3.0,4.0,4.0,50.0,4.0,50.0,50.0,3.0,3.0,50.0,50.0,4.0,3.0,3.0,3.0,50.0,3.0,4.0,4.0,3.0,50.0,4.0,4.0,3.0,3.0,50.0,4.0,3.0,2.0,4.0,4.0,3.0,3.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,3.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,3.0,4.0,3.0,4.0,3.0,50.0,4.0,4.0,3.0,50.0,50.0,50.0,4.0,3.0,3.0,4.0,3.0,3.0,3.0,3.0,4.0,3.0,2.5,4.0,3.0,3.0,4.0,50.0,50.0,3.0,50.0,3.0,4.0,3.0,4.0,4.0,4.0,4.0,4.0,3.0,3.0,4.0,50.0,4.0,3.0,4.0,3.0,3.0,4.0,3.0,3.0,4.0,3.0,4.0,4.0,4.0,3.0,3.0,4.0,50.0,3.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,4.0,50.0
3.0,3.0,3.0,3.0,3.0,2.5,3.0,3.0,3.0,3.0,3.0,3.0,4.0,2.5,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,1.0,3.0,2.5,2.5,2.5,4.0,3.0,2.5,3.0,2.5,3.0,3.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4.0,4.0,2.5,4.0,1.0,1.0,1.0,3.0,2.5,3.0,3.0,3.0,3.0,1.0,3.0,3.0,2.5,2.5,3.0,2.5,3.0,3.0,3.0,2.0,3.0,3.0,2.5,3.0,3.0,3.0,3.0,3.0,3.0,2.5,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,2.5,3.0,3.0,3.0,3.0,3.0,1.0,2.0,3.0,3.0,3.0,2.5,3.0,4.0,3.0,3.0,2.5,3.0,3.0,4.0,3.0,4.0,4.0,2.5,1.0,3.0,4.0,1.0,1.0,4.0,2.5,1.0,1.0,4.0,4.0,1.0,1.0,1.0,1.0,3.0,3.0,3.0,4.0,1.0,3.0,1.0,1.0,1.0,1.0,1.0,3.0,4.0,3.0,3.0,3.0,3.0,3.0,4.0,3.0,4.0,3.0,4.0,3.0,4.0,3.0,4.0,2.5,3.0,1.0,3.0,2.0,3.0,4.0,2.5,3.0,2.5,3.0,1.0,2.0,1.0,1.0,1.0,1.0,3.0,4.0,2.5,4.0,4.0,2.5,3.0,3.0,4.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,4.0,1.0,2.5,3.0,3.0,1.0,4.0,2.0,3.0,3.0,1.0,3.0,1.0,4.0,3.0,4.0,3.0,2.5,3.0,4.0,3.0,3.0,3.0,2.5,3.0,4.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,1.0,3.0,1.0,3.0,1.5,3.0,3.0,4.0,2.5,4.0,4.0,3.0,3.0,3.0,1.0,3.5,1.0,3.0,1.0,1.0,3.0,1.0,3.0,3.0,3.0,3.0,4.0,4.0,2.5,3.0,3.0,3.0,3.0,3.0,3.0,4.0,1.0,3.0,4.0,2.5,3.0,3.0,4.0,2.5,4.0,3.0,3.0,3.0,3.0,4.0,1.0,4.0,4.0,3.0,3.0,3.0,3.0,4.0,3.0,4.0,3.0,4.0,4.0,3.0,3.0,3.0,3.0,3.0,3.0,2.5,4.0,3.0,3.0,3.0,1.0,3.0,3.0,3.0,3.0,3.0,1.0,3.0,1.0,3.0,4.0,3.0,3.0,4.0,3.0,3.0,1.0,4.0,3.0,3.0,4.0,3.0,2.5,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,1.0,4.0,3.0,3.0,3.0,1.0,3.0,4.0,4.0,1.0,3.0,4.0,1.0,1.0,3.0,4.0,3.0,3.0,3.0,3.0,1.0,4.0,4.0,3.0,2.0,4.0,3.0,2.5,1.0,3.0,4.0,3.0,3.0,3.0,4.0,4.0,3.0,2.5,1.0,3.0,1.0,1.0,1.0,4.0,1.0,1.0,3.0,4.0,4.0,4.0,1.0,4.0,2.5,3.0,4.0,1.0,3.0,3.0,4.0,1.0,1.0,3.0,4.0,1.0,3.0,3.0,4.0,4.0,3.0,2.0,4.0,2.5,3.0,3.0,3.0,3.0,4.0,3.0,1.5,2.5,1.5,3.0,3.0,1.5,4.0,3.0,3.0,4.0,3.0,3.0,3.0,3.0,4.0,3.0,4.0,3.0,4.0,1.0,3.0,3.0,4.0,1.0,1.0,1.0,3.0,4.0,4.0,3.0,4.0,4.0,4.0,4.0,1.0,4.0,1.0,3.0,1.0,4.0,2.0,1.0,1.0,4.0,1.0,4.0,3.0,4.0,3.0,3.0,3.0,3.0,3.0,4.0,4.0,3.0,1.0,3.0,4.0,3.0,4.0,4.0,3.0,4.0,4.0,3.0,4.0,3.0,3.0,3.0,4.0,4.0,3.0,1.0,4.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,2.0,3.0,3.0,3.0,3.0,3.0,3.0,3.0,1.0
24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,15.0,15.0,15.0,15.0,24.0,15.0,15.0,15.0,15.0,19.0,19.0,24.0,19.0,15.0,19.0,15.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,19.0,24.0,15.0,24.0,19.0,15.0,15.0,19.0,24.0,15.0,15.0,19.0,19.0,15.0,15.0,15.0,15.0,24.0,24.0,24.0,19.0,15.0,24.0,15.0,15.0,15.0,15.0,15.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,19.0,24.0,24.0,15.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,15.0,24.0,15.0,15.0,15.0,15.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,15.0,24.0,24.0,24.0,15.0,19.0,24.0,24.0,24.0,15.0,24.0,15.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,19.0,19.0,15.0,24.0,15.0,15.0,24.0,15.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,15.0,19.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,15.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,15.0,24.0,19.0,24.0,24.0,19.0,24.0,24.0,15.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,24.0,15.0,24.0,19.0,19.0,15.0,24.0,19.0,15.0,15.0,24.0,19.0,24.0,24.0,24.0,24.0,15.0,19.0,19.0,24.0,24.0,19.0,24.0,24.0,15.0,24.0,19.0,24.0,24.0,24.0,19.0,19.0,24.0,24.0,15.0,24.0,15.0,15.0,19.0,19.0,15.0,15.0,24.0,19.0,19.0,19.0,15.0,19.0,24.0,24.0,19.0,15.0,24.0,24.0,19.0,24.0,15.0,24.0,19.0,19.0,24.0,24.0,19.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,19.0,24.0,24.0,19.0,24.0,24.0,24.0,24.0,19.0,24.0,19.0,24.0,19.0,15.0,24.0,24.0,19.0,15.0,15.0,15.0,24.0,19.0,19.0,24.0,19.0,19.0,19.0,19.0,24.0,19.0,19.0,24.0,24.0,19.0,24.0,15.0,15.0,19.0,15.0,19.0,24.0,19.0,24.0,24.0,24.0,24.0,24.0,19.0,19.0,24.0,15.0,24.0,19.0,24.0,19.0,19.0,24.0,19.0,19.0,24.0,19.0,24.0,24.0,24.0,19.0,19.0,24.0,15.0,19.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,15.0
9.0,9.0,6.0,6.0,9.0,5.5,9.0,9.0,9.0,9.0,9.0,9.0,8.0,5.5,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,6.0,9.0,9.0,5.0,9.0,5.5,5.5,5.5,8.0,6.0,5.5,9.0,5.5,6.0,9.0,5.0,50.0,50.0,50.0,50.0,5.0,50.0,50.0,50.0,50.0,8.0,7.0,5.5,8.0,50.0,5.0,50.0,9.0,5.5,9.0,8.0,6.0,9.0,5.0,9.0,9.0,5.5,5.5,9.0,5.5,9.0,6.0,8.0,5.0,6.0,9.0,5.5,6.0,6.0,9.0,6.0,9.0,7.5,5.5,9.0,8.0,9.0,9.0,9.0,9.0,9.0,9.0,6.0,5.5,6.0,9.0,9.0,6.0,9.0,5.0,5.0,6.0,6.0,8.0,5.5,9.0,5.5,9.0,8.0,5.5,9.0,6.0,8.0,9.0,8.0,7.0,5.5,50.0,9.0,7.0,50.0,50.0,5.5,5.5,50.0,50.0,8.0,8.0,50.0,50.0,50.0,50.0,6.0,9.0,6.0,8.0,50.0,9.0,50.0,50.0,50.0,50.0,50.0,9.0,6.0,9.0,9.0,9.0,9.0,9.0,6.0,6.0,5.5,9.0,8.0,9.0,8.0,9.0,6.0,5.5,9.0,50.0,8.0,5.5,9.0,5.5,5.5,6.0,5.5,9.0,50.0,5.0,50.0,50.0,50.0,50.0,6.0,8.0,5.5,8.0,8.0,5.5,9.0,9.0,8.0,9.0,6.0,9.0,9.0,9.0,9.0,9.0,8.0,50.0,5.5,9.0,6.0,50.0,6.0,5.0,9.0,8.0,50.0,9.0,50.0,8.0,6.0,8.0,9.0,5.5,6.0,8.0,9.0,9.0,9.0,5.5,6.0,7.0,9.0,9.0,6.0,9.0,9.0,9.0,9.0,5.0,9.0,5.0,9.0,5.0,9.0,6.0,8.0,5.5,8.0,8.0,6.0,9.0,9.0,5.0,5.5,50.0,9.0,50.0,50.0,9.0,50.0,9.0,9.0,9.0,9.0,8.0,5.5,5.5,9.0,9.0,9.0,8.0,9.0,9.0,6.0,5.0,9.0,8.0,5.5,9.0,9.0,8.0,5.5,8.0,9.0,9.0,9.0,9.0,8.0,50.0,8.0,5.5,9.0,9.0,9.0,9.0,8.0,9.0,8.0,9.0,6.0,8.0,9.0,9.0,9.0,9.0,9.0,9.0,5.5,8.0,9.0,6.0,6.0,50.0,9.0,9.0,9.0,6.0,9.0,5.0,9.0,50.0,9.0,8.0,9.0,9.0,8.0,6.0,9.0,50.0,8.0,6.0,9.0,8.0,6.0,5.5,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,5.0,8.0,9.0,9.0,9.0,50.0,9.0,5.5,8.0,50.0,9.0,6.0,50.0,50.0,9.0,8.0,9.0,9.0,9.0,9.0,50.0,7.0,6.0,9.0,5.0,6.0,6.0,5.5,50.0,9.0,8.0,6.0,9.0,9.0,7.0,6.0,6.0,5.5,50.0,9.0,50.0,50.0,5.0,8.0,50.0,50.0,9.0,5.5,5.5,8.0,50.0,8.0,5.5,8.0,6.0,50.0,9.0,9.0,8.0,5.0,50.0,9.0,8.0,4.5,9.0,9.0,8.0,8.0,9.0,5.5,8.0,5.5,9.0,6.0,9.0,9.0,7.0,9.0,5.0,5.5,5.0,9.0,9.0,5.0,8.0,8.0,6.0,8.0,9.0,9.0,9.0,9.0,5.0,9.0,8.0,9.0,6.0,50.0,9.0,9.0,8.0,50.0,50.0,50.0,9.0,8.0,8.0,9.0,8.0,8.0,8.0,8.0,5.0,8.0,5.0,9.0,5.0,8.0,5.0,50.0,50.0,8.0,50.0,8.0,9.0,6.0,9.0,9.0,9.0,9.0,9.0,8.0,6.0,9.0,50.0,9.0,8.0,9.0,8.0,8.0,9.0,8.0,7.0,8.0,7.0,9.0,9.0,9.0,8.0,5.5,9.0,50.0,5.5,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,9.0,6.0,5.0,9.0,9.0,9.0,8.0,9.0,9.0,9.0,50.0
24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,9.5,9.5,9.5,9.5,24.0,9.5,9.5,9.5,9.5,50.0,50.0,24.0,50.0,9.5,50.0,9.5,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,50.0,24.0,9.5,24.0,50.0,9.5,9.5,50.0,24.0,9.5,9.5,50.0,50.0,9.5,9.5,9.5,9.5,24.0,24.0,24.0,50.0,9.5,24.0,9.5,9.5,9.5,9.5,9.5,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,50.0,24.0,50.0,24.0,50.0,24.0,24.0,9.5,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,9.5,24.0,9.5,9.5,9.5,9.5,24.0,50.0,24.0,50.0,50.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,9.5,24.0,24.0,24.0,9.5,50.0,24.0,24.0,24.0,9.5,24.0,9.5,50.0,24.0,50.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,50.0,24.0,24.0,24.0,50.0,50.0,9.5,24.0,9.5,9.5,24.0,9.5,24.0,24.0,24.0,24.0,50.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,50.0,24.0,50.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,24.0,24.0,24.0,50.0,9.5,50.0,50.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,50.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,9.5,24.0,24.0,24.0,24.0,24.0,50.0,24.0,9.5,24.0,50.0,24.0,24.0,50.0,24.0,24.0,9.5,50.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,50.0,24.0,24.0,24.0,9.5,24.0,50.0,50.0,9.5,24.0,50.0,9.5,9.5,24.0,50.0,24.0,24.0,24.0,24.0,9.5,50.0,50.0,24.0,24.0,50.0,24.0,24.0,9.5,24.0,50.0,24.0,24.0,24.0,50.0,50.0,24.0,24.0,9.5,24.0,9.5,9.5,50.0,50.0,9.5,9.5,24.0,50.0,50.0,50.0,9.5,50.0,24.0,24.0,50.0,9.5,24.0,24.0,50.0,24.0,9.5,24.0,50.0,50.0,24.0,24.0,50.0,50.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,50.0,24.0,24.0,50.0,24.0,24.0,24.0,24.0,50.0,24.0,50.0,24.0,50.0,9.5,24.0,24.0,50.0,9.5,9.5,9.5,24.0,50.0,50.0,24.0,50.0,50.0,50.0,50.0,24.0,50.0,50.0,24.0,24.0,50.0,24.0,9.5,9.5,50.0,9.5,50.0,24.0,50.0,24.0,24.0,24.0,24.0,24.0,50.0,50.0,24.0,9.5,24.0,50.0,24.0,50.0,50.0,24.0,50.0,50.0,24.0,50.0,24.0,24.0,24.0,50.0,50.0,24.0,9.5,50.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,24.0,9.5
11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,50.0,50.0,50.0,50.0,11.0,50.0,50.0,50.0,50.0,10.0,10.0,11.0,10.0,50.0,10.0,50.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,10.0,11.0,50.0,11.0,10.0,50.0,50.0,10.0,11.0,50.0,50.0,10.0,10.0,50.0,50.0,50.0,50.0,11.0,11.0,11.0,10.0,50.0,11.0,50.0,50.0,50.0,50.0,50.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,10.0,11.0,11.0,50.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,50.0,11.0,50.0,50.0,50.0,50.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,50.0,11.0,11.0,11.0,50.0,10.0,11.0,11.0,11.0,50.0,11.0,50.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,10.0,10.0,50.0,11.0,50.0,50.0,11.0,50.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,50.0,10.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,50.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,50.0,11.0,10.0,11.0,11.0,10.0,11.0,11.0,50.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,11.0,50.0,11.0,10.0,10.0,50.0,11.0,10.0,50.0,50.0,11.0,10.0,11.0,11.0,11.0,11.0,50.0,10.0,10.0,11.0,11.0,10.0,11.0,11.0,50.0,11.0,10.0,11.0,11.0,11.0,10.0,10.0,11.0,11.0,50.0,11.0,50.0,50.0,10.0,10.0,50.0,50.0,11.0,10.0,10.0,10.0,50.0,10.0,11.0,11.0,10.0,50.0,11.0,11.0,10.0,11.0,50.0,11.0,10.0,10.0,11.0,11.0,10.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,10.0,11.0,11.0,10.0,11.0,11.0,11.0,11.0,10.0,11.0,10.0,11.0,10.0,50.0,11.0,11.0,10.0,50.0,50.0,50.0,11.0,10.0,10.0,11.0,10.0,10.0,10.0,10.0,11.0,10.0,10.0,11.0,11.0,10.0,11.0,50.0,50.0,10.0,50.0,10.0,11.0,10.0,11.0,11.0,11.0,11.0,11.0,10.0,10.0,11.0,50.0,11.0,10.0,11.0,10.0,10.0,11.0,10.0,10.0,11.0,10.0,11.0,11.0,11.0,10.0,10.0,11.0,50.0,10.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,11.0,50.0


==> boxPlotData/bpi19.txt <==
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,3.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,1.0,3.0,51.0,51.0,3.0,3.0,2.0,3.0,1.0,3.0,2.0,3.0,3.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,3.0,3.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,2.5,2.5,2.0,3.0,2.0,3.0,51.0,51.0,1.0,2.0,3.0,3.0,3.0,3.0,3.0,3.0,2.5,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,3.0,51.0,2.5,51.0,51.0,51.0,2.0,3.0,3.0,51.0,51.0,3.0,51.0,51.0,3.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,1.0,1.0,1.0,3.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,2.0,2.0,2.0,51.0,51.0,51.0,51.0,51.0,3.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,3.0,51.0,51.0,3.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,1.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,2.5,1.0,51.0,51.0,1.0,1.0,3.0,2.0,3.0,2.0,1.0,1.0,1.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,1.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,1.0,2.5,3.0,2.0,3.0,2.0,51.0,51.0,2.5,3.0,2.0,2.0,2.0,2.0,1.0,1.0,2.5,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,2.0,51.0,2.5,51.0,51.0,51.0,51.0,1.0,1.0,51.0,51.0,1.0,51.0,51.0,1.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,1.0,51.0,51.0,1.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,3.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,4.0,4.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,4.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,4.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,2.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,2.5,2.0,51.0,51.0,2.0,2.0,1.0,1.0,2.0,1.0,3.0,2.0,2.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,2.0,2.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,2.5,1.0,1.0,1.0,1.0,1.0,51.0,51.0,2.5,1.0,1.0,1.0,1.0,1.0,2.0,2.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,1.0,51.0,1.0,51.0,51.0,51.0,1.0,2.0,2.0,51.0,51.0,2.0,51.0,51.0,2.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,1.0,1.0,1.0,51.0,51.0,51.0,51.0,51.0,2.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,1.0,51.0,2.0,51.0,51.0,2.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,2.0,51.0,2.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0
51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0,51.0


==> boxPlotData/bpi20.txt <==
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,2.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,6.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,3.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,3.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,6.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,2.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,1.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,5.5,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0,330.0
